ScheduleGen: Demonstration Generation via Skill Scheduling for Multi-Arm Imitation Learning

Multi-arm robot platforms, including bimanual and humanoid robots, have the capability to complete tasks with lower cycle times than single-arm systems, but they are more difficult to safely control due to the presence of multi-arm constraints. The paradigm of training generalist robot policies from massive datasets is a promising approach to address general-purpose multi-arm manipulation, but the acquisition of large multi-arm manipulation datasets remains a bottleneck. Automated demonstration generation can alleviate this burden by synthesizing new demonstrations from a handful of source demonstrations, but existing algorithms ignore multi-arm constraints and as a result often induce unsafe and unsuccessful behaviors. We address this limitation by introducing ScheduleGen, an integrated planning & scheduling algorithm for multi-arm demonstration generation. We evaluate ScheduleGen on 28 simulation task variants, including seven externally authored RoboDojo tasks and settings inaccessible to prior systems; it achieves 79.6% mean data-generation success and trains policies with 65.5% mean success. ScheduleGen policies outperform those trained on a state-of-the-art data generation baseline, and achieve 50-80% success across eight real-world variants through zero-shot sim-to-real and real-to-sim-to-real transfer. Videos and more at: https://njawale42.github.io/ScheduleGen/

==> TEMPLATE_LICENSE.txt <==
NVIDIA technical-report template
Copyright (c) 2024, NVIDIA CORPORATION. All rights reserved.
Based on the Google DeepMind technical-report style.
The template identifies its license as Creative Commons Attribution-ShareAlike 4.0 International (CC BY-SA 4.0).
https://creativecommons.org/licenses/by-sa/4.0/
This local copy has adjusted typography, centered title formatting, XeLaTeX font loading, and a fixed report date.

Bundled NVIDIA Sans font files are unchanged. Their embedded notice reads:
Copyright 2022 NVIDIA Corporation. Modification of this file requires prior written permission from NVIDIA Corporation.

